Video Patch Pruning: Efficient Video Instance Segmentation via Early Token Reduction

Vision Transformers (ViTs) have demonstrated state-ofthe-art performance in several benchmarks, yet their high computational costs hinders their practical deployment. Patch Pruning offers significant savings, but existing approaches restrict token reduction to deeper layers, leaving early-stage compression unexplored. This limits their potential for holistic efficiency. In this work, we present a novel Video Patch Pruning framework (VPP) that integrates temporal prior knowledge to enable efficient sparsity within early ViT layers. Our approach is motivated by the observation that prior features extracted from deeper layers exhibit strong foreground selectivity. Therefore we propose a fully differentiable module for temporal mapping to accurately select the most relevant patches in early network stages. Notably, the proposed method enables a patch reduction of up to 60% in dense prediction tasks, exceeding the capabilities of conventional image-based patch pruning, which typically operate around a 30% patch sparsity. VPP excels the high-sparsity regime, sustaining remarkable performance even when patch usage is reduced below 55%. Specifically, it preserves stable results with a maximal performance drop of 0.6% on the Youtube-VIS 2021 dataset.

==> plots/error_rate/dynvit_ytvis19_vitSmall.csv <==
PruneRate,ErrorRate
45.6,8.9
59.4,13.6

==> plots/error_rate/dynvit_ytvis21_vitSmall.csv <==
PruneRate,ErrorRate
45.6,5.2
59.4,8.4

==> plots/error_rate/svit_ytvis19_vitSmall.csv <==
PruneRate,ErrorRate
#31.9,2.5
45.1,4.7
54.1,7.5

==> plots/error_rate/svit_ytvis21_vitSmall.csv <==
PruneRate,ErrorRate
#37.0,1.8
45.8,3.5
60.4,5.5



==> plots/error_rate/vpp_ytvis19_vitSmall.csv <==
PruneRate,ErrorRate
47.5,1.3
60.5,2.2

==> plots/error_rate/vpp_ytvis21_vitSmall.csv <==
PruneRate,ErrorRate
48.5,0.6
60.7,1.9

==> plots/table_acc_per_layer.csv <==
idx,acc_tiny_ytvis21,acc_small_ytvis21,recall_tiny_ytvis21,recall_small_ytvis21
0,59.07,59.2,75.93,76.37
1,63.38,65.34,83.37,83.78
2,65.92,70.17,88.03,90.31
3,69.71,75.2,90.13,92.22
4,72.88,80.15,92.39,94.2
5,78.82,84.92,93.84,94.75
6,82.26,87.49,94.34,95.44
7,86.05,90.11,95.26,96.12
8,88.64,91.48,95.85,96.16
9,90.03,92.16,96.15,96.06
10,90.6,92.18,95.95,95.97
11,90.97,92.11,96.13,96
12,91.14,92.09,96.16,95.94


==> plots/table_img_vs_video_ytvis21.csv <==
layer_idx  kr_vpp55   kr_vpp40  kr_svit40  kr_svit55   kr_svit70  kr_dense  kr_ideal kr_
1.0        1.000      1.000          1.000      1.000      1.000     1.000     0.206
2.0        0.715      0.620          1.000      1.000      1.000     1.000     0.206
3.0        0.715      0.620          1.000      1.000      1.000     1.000     0.206
4.0        0.521      0.379          0.354      0.592      0.704     1.000     0.206
5.0        0.521      0.379          0.349      0.589      0.697     1.000     0.206
6.0        0.521      0.379          0.371      0.598      0.693     1.000     0.206
7.0        0.405      0.265          0.175      0.369      0.496     1.000     0.206
8.0        0.405      0.265          0.173      0.372      0.488     1.000     0.206
9.0        0.405      0.265          0.154      0.353      0.502     1.000     0.206
10.0       0.325      0.181          0.072      0.218      0.336     1.000     0.206
11.0       0.325      0.181          0.058      0.213      0.343     1.000     0.206
12.0       0.325      0.181          0.040      0.201      0.343     1.000     0.206
